Scalable and Fault Tolerant Computation with the Sparse Grid Combination Technique

This paper continues to develop a fault tolerant extension of the sparse grid combination technique recently proposed in [B. Harding and M. Hegland, ANZIAM J., 54 (CTAC2012), pp. C394-C411]. The approach is novel for two reasons, first it provides several levels in which one can exploit parallelism leading towards massively parallel implementations, and second, it provides algorithm-based fault tolerance so that solutions can still be recovered if failures occur during computation. We present a generalisation of the combination technique from which the fault tolerant algorithm is a consequence. Using a model for the time between faults on each node of a high performance computer we provide bounds on the expected error for interpolation with this algorithm. Numerical experiments on the scalar advection PDE demonstrate that the algorithm is resilient to faults on a real application. It is observed that the trade-off of recovery time to decreased accuracy of the solution is suitably small. A comparison with traditional checkpoint-restart methods applied to the combination technique show that our approach is highly scalable with respect to the number of faults.

==> cp_bestfit.dat <==
f	t
0.0	153.12606549
1.0	154.265750685
2.0	155.405435881
3.0	156.545121076
4.0	157.684806271
5.0	158.824491466
6.0	159.964176662
7.0	161.103861857
8.0	162.243547052
9.0	163.383232247
10.0	164.522917443
11.0	165.662602638
12.0	166.802287833
13.0	167.941973028
14.0	169.081658224
15.0	170.221343419
16.0	171.361028614
17.0	172.500713809
18.0	173.640399005
19.0	174.7800842
20.0	175.919769395
21.0	177.05945459
22.0	178.199139786
23.0	179.338824981
24.0	180.478510176
25.0	181.618195371
26.0	182.757880567
27.0	183.897565762
28.0	185.037250957
29.0	186.176936152
30.0	187.316621348
31.0	188.456306543
32.0	189.595991738
33.0	190.735676933
34.0	191.875362129
35.0	193.015047324
36.0	194.154732519
37.0	195.294417714
38.0	196.43410291
39.0	197.573788105
40.0	198.7134733
41.0	199.853158495
42.0	200.992843691
43.0	202.132528886
44.0	203.272214081
45.0	204.411899276
46.0	205.551584472
47.0	206.691269667
48.0	207.830954862
49.0	208.970640057
50.0	210.110325253
51.0	211.250010448
52.0	212.389695643
53.0	213.529380838
54.0	214.669066034
55.0	215.808751229
56.0	216.948436424
57.0	218.088121619
58.0	219.227806815
59.0	220.36749201
60.0	221.507177205
61.0	222.6468624
62.0	223.786547596
63.0	224.926232791
64.0	226.065917986
65.0	227.205603181
66.0	228.345288377
67.0	229.484973572
68.0	230.624658767
69.0	231.764343962
70.0	232.904029158
71.0	234.043714353
72.0	235.183399548
73.0	236.323084743
74.0	237.462769939
75.0	238.602455134
76.0	239.742140329
77.0	240.881825524
78.0	242.02151072


==> cp_scatter.dat <==
f	t
1	150.975531101
1	150.564271927
2	154.518998146
2	157.340111971
1	151.523146868
3	154.238748074
6	159.353626013
1	153.398921967
1	155.33575511
3	156.336303949
2	152.173501015
0	151.180069923
0	154.675925016
2	156.217489004
0	151.051651955
1	152.519208908
2	156.746498108
2	153.969383001
2	150.190469027
4	153.779742956
0	150.658063889
3	157.83770299
0	150.831642151
3	157.764799118
4	156.717149019
2	153.817621946
3	154.734474897
2	155.169442177
0	152.469676018
2	150.638247967
5	154.904009104
1	153.420475006
4	159.336681128
3	155.465481043
4	158.071374178
2	154.006955862
4	166.508166075
5	157.084902048
5	156.33019495
4	153.105723143
6	159.603426933
3	153.825561047
4	153.992828131
0	151.250684977
6	161.038115978
8	162.951423883
10	163.656426191
9	165.360066175
6	158.447131157
3	154.582162142
5	161.143814087
4	150.714267015
7	160.578361988
4	163.40733099
8	163.383033037
8	161.512791157
2	152.320760012
4	160.557758093
7	154.792549133
6	160.171911001
4	161.951816082
7	164.657255888
3	157.410228014
9	160.210432053
8	160.77067709
6	161.881833792
10	163.041544914
4	157.764097929
4	157.071094036
6	163.277854919
4	158.193984032
5	156.253942966
8	159.992784023
4	159.733642817
2	154.185463905
7	164.294068098
2	151.231065035
5	161.593734026
6	156.962260008
6	158.477012157
12	168.775949001
8	165.446197033
15	180.44738698
7	160.025997877
8	155.499655008
8	162.304221869
5	159.218943119
14	164.009260178
10	164.935389996
4	162.480560064
12	169.165111065
12	169.086081982
7	161.888338089
8	168.090252161
12	172.075719118
3	160.516857862
9	163.363452911
7	159.258714914
14	179.208518028
4	154.166990042
21	178.771373034
7	157.357923031
11	180.270351171
8	158.189718962
12	169.222458124
7	160.654614925
8	163.310728073
19	186.342373133
14	180.017796993
12	168.692250967
18	174.54085803
8	162.520700932
11	169.182954073
10	165.98816514
17	177.149702072
9	160.979350805
14	170.49760294
14	174.380301952
11	160.848188877
6	167.219321966
15	172.617558002
33	184.570352077
12	160.195129871
12	166.268624067
22	177.802700996
8	162.221881151
13	167.536582947
25	186.230303049
32	187.625016928
22	173.21209383
31	199.771116972
25	179.18126297
17	165.870475054
23	175.634706974
19	172.760226965
26	182.644280195
20	176.351341963
29	180.33733511
12	164.690747976
14	176.340929031
47	201.491055965
44	194.727844954
29	186.169687033
32	186.168817997
43	205.111829996
45	199.389262915
51	215.651180983
47	193.341426134
33	181.127968073
21	189.425256968
25	183.188647985
28	174.45813489
32	182.945770979
42	206.70760107
39	197.263210058
51	210.147480965
61	227.629117966
59	216.050271034
33	214.431093931
44	205.122507811


==> gcp_bestfit.dat <==
f	t
0.0	189.286116144
1.0	201.686084555
2.0	214.086052967
3.0	226.486021378
4.0	238.88598979
5.0	251.285958201
6.0	263.685926613
7.0	276.085895024
8.0	288.485863436
9.0	300.885831847
10.0	313.285800259
11.0	325.68576867
12.0	338.085737082
13.0	350.485705493
14.0	362.885673904
15.0	375.285642316
16.0	387.685610727
17.0	400.085579139
18.0	412.48554755
19.0	424.885515962
20.0	437.285484373
21.0	449.685452785
22.0	462.085421196
23.0	474.485389608
24.0	486.885358019
25.0	499.285326431
26.0	511.685294842
27.0	524.085263254
28.0	536.485231665
29.0	548.885200077
30.0	561.285168488
31.0	573.685136899
32.0	586.085105311
33.0	598.485073722
34.0	610.885042134
35.0	623.285010545
36.0	635.684978957
37.0	648.084947368
38.0	660.48491578
39.0	672.884884191
40.0	685.284852603
41.0	697.684821014
42.0	710.084789426
43.0	722.484757837
44.0	734.884726249
45.0	747.28469466
46.0	759.684663072
47.0	772.084631483
48.0	784.484599894
49.0	796.884568306
50.0	809.284536717
51.0	821.684505129
52.0	834.08447354
53.0	846.484441952
54.0	858.884410363
55.0	871.284378775
56.0	883.684347186
57.0	896.084315598
58.0	908.484284009
59.0	920.884252421
60.0	933.284220832
61.0	945.684189244
62.0	958.084157655
63.0	970.484126067
64.0	982.884094478
65.0	995.284062889
66.0	1007.6840313
67.0	1020.08399971
68.0	1032.48396812
69.0	1044.88393654
70.0	1057.28390495
71.0	1069.68387336
72.0	1082.08384177
73.0	1094.48381018
74.0	1106.88377859
75.0	1119.283747
76.0	1131.68371542
77.0	1144.08368383
78.0	1156.48365224


==> gcp_scatter.dat <==
f	t
0	147.6123209
3	204.966523886
2	204.875136852
2	205.146535873
2	178.500880003
0	147.448153973
1	176.228480101
2	209.89506197
15	444.491842985
4	206.938374043
0	148.434350967
4	240.553010941
2	209.748852015
2	178.663653135
4	205.367660999
6	240.429094076
2	207.711117029
0	147.783332109
3	205.416228056
2	209.034083843
5	266.835374832
2	205.268033981
0	149.329920053
8	266.97105813
8	327.213251114
4	240.033041
10	359.746163845
6	271.326302052
1	176.481970072
4	267.146497965
2	209.328453064
11	412.678212881
8	353.326499939
1	178.82059598
3	205.223665953
2	209.624722004
2	207.507929087
9	267.386419058
5	293.809620857
9	298.338443041
6	236.146483898
13	323.915467024
10	299.01137805
4	239.887801886
9	293.901119947
7	262.432792187
9	379.997032881
20	446.270602942
7	353.372570038
13	354.051135063
8	264.70093298
6	297.985054016
29	576.996876001
1	176.490453005
7	310.273115873
14	355.325336933
1	176.520462036
11	353.106602907
10	293.795225859
6	302.438928127
22	492.852458954
2	176.54864192
20	437.425761938
11	351.64141798
10	360.109937906
3	209.539582014
20	551.910793781
6	233.731245995
19	450.363255024
10	384.547216177
6	293.788266897
16	381.321890116
13	381.91189599
13	325.656117916
4	269.201000929
13	386.068976879
19	413.221488953
8	321.913708925
7	271.199007034
17	437.208110809
19	413.166565895
12	325.447046041
22	536.558557987
20	453.169069052
33	603.14515996
19	439.254091024
19	408.681772947
25	557.163885117
30	606.959218979
11	319.823055983
24	585.24744606
40	651.431536198
33	638.592895985
15	410.700634003
17	382.140818119
10	293.85533309
9	238.568530083
14	351.164678097
20	357.917323112
25	596.420821905
32	496.886013985
33	551.995338917
21	406.184469938
39	536.875997066
74	937.103008986
78	1199.3870399
23	496.904425859
60	1071.24721694
64	1057.64834809
46	709.001517057
39	615.320489168
61	1019.03650212
46	755.960102797
68	947.294970989
20	359.937726021
24	522.57935214
47	662.842468977
26	408.773893118
54	925.004318953
25	501.661798954


==> rc_bestfit.dat <==
f	t
0.0	153.105468127
1.0	153.123123474
2.0	153.140778822
3.0	153.158434169
4.0	153.176089517
5.0	153.193744864
6.0	153.211400211
7.0	153.229055559
8.0	153.246710906
9.0	153.264366254
10.0	153.282021601
11.0	153.299676949
12.0	153.317332296
13.0	153.334987643
14.0	153.352642991
15.0	153.370298338
16.0	153.387953686
17.0	153.405609033
18.0	153.42326438
19.0	153.440919728
20.0	153.458575075
21.0	153.476230423
22.0	153.49388577
23.0	153.511541117
24.0	153.529196465
25.0	153.546851812
26.0	153.56450716
27.0	153.582162507
28.0	153.599817854
29.0	153.617473202
30.0	153.635128549
31.0	153.652783897
32.0	153.670439244
33.0	153.688094592
34.0	153.705749939
35.0	153.723405286
36.0	153.741060634
37.0	153.758715981
38.0	153.776371329
39.0	153.794026676
40.0	153.811682023
41.0	153.829337371
42.0	153.846992718
43.0	153.864648066
44.0	153.882303413
45.0	153.89995876
46.0	153.917614108
47.0	153.935269455
48.0	153.952924803
49.0	153.97058015
50.0	153.988235497
51.0	154.005890845
52.0	154.023546192
53.0	154.04120154
54.0	154.058856887
55.0	154.076512234
56.0	154.094167582
57.0	154.111822929
58.0	154.129478277
59.0	154.147133624
60.0	154.164788972
61.0	154.182444319
62.0	154.200099666
63.0	154.217755014
64.0	154.235410361
65.0	154.253065709
66.0	154.270721056
67.0	154.288376403
68.0	154.306031751
69.0	154.323687098
70.0	154.341342446
71.0	154.358997793
72.0	154.37665314
73.0	154.394308488
74.0	154.411963835
75.0	154.429619183
76.0	154.44727453
77.0	154.464929877
78.0	154.482585225


==> rc_scatter.dat <==
f	t
0	152.92041111
4	152.661499023
1	153.104253054
1	153.34990716
1	152.964360952
2	152.333887815
3	152.881921053
6	152.102998018
0	153.057995081
4	153.185358047
0	153.014423847
0	153.28275013
1	152.632541895
1	153.538926125
3	152.965533972
1	152.688397884
3	152.584650993
1	152.488195896
2	152.517208815
2	152.80169487
2	160.914054871
2	152.631789923
3	152.431871891
6	152.133748055
4	153.168941021
2	152.480632067
2	153.225409031
4	152.476392031
2	152.706071138
6	152.722743988
2	153.008593082
6	154.472287178
3	152.773079872
5	153.070569038
3	152.477749825
2	152.823620081
4	152.524364948
5	163.957211971
5	155.899597883
4	152.942088127
3	153.114191055
3	155.837008953
3	152.816446066
3	152.336829901
13	152.914016962
4	152.076056004
3	152.932541132
6	152.461564064
3	152.8598032
3	152.447329998
4	152.762475967
5	164.905077934
7	152.775566101
4	152.295893908
4	159.251509905
7	158.927394152
4	153.435493946
4	152.827944994
9	153.110916853
7	152.677682161
5	152.899962902
7	152.417980194
6	152.674243927
9	152.634428024
7	152.266824007
2	152.774427891
9	152.449831963
3	152.816344976
5	152.369117022
10	153.477630854
4	152.746777058
9	152.703584909
5	152.684547901
10	152.743360043
2	153.198498964
12	152.038105011
7	151.984692812
9	152.240272045
6	153.103135824
6	153.260324955
6	152.408446074
10	152.523786068
5	152.222238064
8	153.188285828
7	153.329476118
4	152.741588116
8	152.39398694
9	154.246190071
5	152.926352024
6	152.737015963
11	152.791952848
4	152.889769077
8	152.619715929
8	152.517683983
9	151.87173605
3	153.293789148
13	152.475322962
6	152.202859163
10	154.463995934
12	153.259386063
8	153.560894012
12	152.714685917
9	152.271748066
9	152.791738033
15	153.005173922
12	153.026428938
7	152.525362968
10	153.802504063
13	152.75446701
20	156.139073849
16	152.186295986
11	152.787421942
17	151.25929594
6	154.806825161
8	153.446595907
9	152.41304183
5	152.441394091
10	152.246239185
25	153.965820074
17	152.678058863
15	152.780333996
27	154.152264118
13	153.913091898
17	152.566949844
24	153.337422848
21	153.611423016
18	153.721059084
23	153.165189028
19	154.698814154
21	153.447877884
26	151.871432066
6	152.952327967
22	151.846853018
21	153.002262831
28	151.827996016
14	151.692255974
14	153.157727957
31	152.928408146
16	151.858347893
25	153.79293704
41	153.862771034
23	152.02918005
31	151.86615181
36	153.074499846
43	157.028513908
42	153.055876017
32	155.476140022
30	152.063509941
35	153.419744968
32	152.987330914
42	158.493494987
30	154.518234015
31	154.180002213
12	152.299507141
33	154.127391815
30	153.792306185
26	154.543296814

